Freehand 2D Ultrasound Probe Calibration for Image Fusion with 3D MRI/CT

The aim of this work is to implement a simple freehand ultrasound (US) probe calibration technique. This will enable us to visualize US image data during surgical procedures using augmented reality. The performance of the system was evaluated with different experiments using two different pose estimation techniques. A near-millimeter accuracy can be achieved with the proposed approach. The developed system is cost-effective, simple and rapid with low calibration error

==> readme.txt <==
Template for the MSc Thesis for the VIBOT master


The files (among others):

- Thesis.tex: main file which includes the other tex files.
- Header.tex: contains the header (title, abstract, TOC,..).
- Intro.tex: a chapter explaining guidelines.
- Background.tex: a sample chapter to check margins, ...
- Appendix.tex: a sample appendix.
- Refs.bib: an example of bib file for building bibliography with bibtex.
- Thesis.pdf/.dvi: the final version of the thesis in dvi and pdf formats.


Robert Martí, March 2008.
